Quasi-isometric embedding of Kerr poloidal sub-manifolds

We propose two approaches to obtain an isometric embedding of the poloidal Kerr sub-manifold. The first one relies on the convex integration process using the corrugation from a primitive embedding. This allows us to obtain one parameter family of embeddings reaching the limits of an isometric embedding. The second one consists in consecutive numerical resolutions of the Gauss-Codazzi-Mainardi and frame equations. This method requires geometric assumptions near the equatorial axis of the poloidal sub-manifold to get initial and boundary conditions. The second approach allows to understand some physical properties in the vicinity of a Kerr black hole, in particular the fast increasing ergoregion extent with angular momentum.

==> Corrug.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Corrug.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure/Corrug.pdf}}%
    \put(0.08088017,0.55307925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29402808\unitlength}\raggedright $\mathcal{U}$\end{minipage}}}%
    \put(0.28665042,0.63287701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06463548\unitlength}\raggedright $f$\end{minipage}}}%
    \put(0.08188263,0.23197506){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29402808\unitlength}\raggedright $\mathcal{U}$\end{minipage}}}%
    \put(0.2514582,0.53780938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33965314\unitlength}\raggedright $\boldsymbol{n}$\end{minipage}}}%
    \put(0.33378587,0.47279325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.26356034\unitlength}\raggedright $\boldsymbol{\partial_s}=||\boldsymbol{\partial_s}||\boldsymbol{t}$\end{minipage}}}%
    \put(0.27683524,0.50409463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.97713654\unitlength}\raggedright $\boldsymbol{\partial_\lambda}$\end{minipage}}}%
    \put(0.77113146,0.67653803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.81111194\unitlength}\raggedright $\Omega(s,\lambda)\boldsymbol{n}$\end{minipage}}}%
    \put(0.90846148,0.54090964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.81111194\unitlength}\raggedright $\Omega(s,\lambda)\boldsymbol{t}$\end{minipage}}}%
    \put(0.90302629,0.49765915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.6210076\unitlength}\raggedright $\boldsymbol{h}(s,\lambda,u)$\end{minipage}}}%
    \put(0.81412594,0.55005622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.81111194\unitlength}\raggedright $\beta(s,\lambda)$\end{minipage}}}%
    \put(0.84917185,0.13673328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.26356034\unitlength}\raggedright $\boldsymbol{\partial_s}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure/Corrug.pdf}}%
    \put(0.86726051,0.18924911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68645908\unitlength}\raggedright $\boldsymbol{h}(s,\lambda,\nu s)$\end{minipage}}}%
    \put(0.95527539,0.14526292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.56458111\unitlength}\raggedright $\Gamma$\end{minipage}}}%
    \put(0.94893852,0.20442017){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.44091099\unitlength}\raggedright $\gamma$\end{minipage}}}%
    \put(0.28318674,0.32530629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.55561955\unitlength}\raggedright $F_{\nu}$\end{minipage}}}%
    \put(0.80655513,0.32985079){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13083941\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.54666855,0.5717823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13083941\unitlength}\raggedright 1\end{minipage}}}%
    \put(0.5843073,0.21155759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13083941\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.83419403,0.5267985){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.81111194\unitlength}\raggedright $\boldsymbol{\partial}_s$\end{minipage}}}%
  \end{picture}%
\endgroup%

